Spatially-resolved Radio-to-Far-infrared SED of the Luminous Merger Remnant NGC 1614 with ALMA and VLA

We present the results of Atacama Large Millimeter/Submillimeter Array (ALMA) 108, 233, 352, and 691 GHz continuum observations and Very Large Array (VLA) 4.81 and 8.36 GHz observations of the nearby luminous merger remnant NGC 1614. By analyzing the beam (1".0 * 1".0) and uv (> 45 k{\lambda}) matched ALMA and VLA maps, we find that the deconvolved source size of lower frequency emission (< 108 GHz) is more compact (420 pc * 380 pc) compared to the higher frequency emission (> 233 GHz) (560 pc * 390 pc), suggesting different physical origins for the continuum emission. Based on an SED model for a dusty starburst galaxy, it is found that the SED can be explained by three components, (1) non-thermal synchrotron emission (traced in the 4.81 and 8.36 GHz continuum), (2) thermal free-free emission (traced in the 108 GHz continuum), and (3) thermal dust emission (traced in the 352 and 691 GHz continuum). We also present the spatially-resolved (sub-kpc scale) Kennicutt-Schmidt relation of NGC 1614. The result suggests a systematically shorter molecular gas depletion time in NGC 1614 (average {\tau}_gas of 49 - 77 Myr and 70 - 226 Myr at the starburst ring and the outer region, respectively) than that of normal disk galaxies (~ 2 Gyr) and a mid-stage merger VV 114 (= 0.1 - 1 Gyr). This implies that the star formation activities in U/LIRGs are efficiently enhanced as the merger stage proceeds, which is consistent with the results from high-resolution numerical merger simulations.

==> 00README.txt <==
 nohypertex
